Insight-HXMT observations of the 2023 outburst in Aql X-1

We conducted an analysis of the continuum during the onset and initial decline phases of the 2023 outburst in transient neutron star low-mass X-ray binary Aql X$-$1 using broadband observations from the \textit{Insight-Hard X-ray Modulation Telescope (Insight-HXMT)} instrument. To determine the most appropriate model for the continuum of this outburst, we employed three models to explore the evolution of the spectral component. These observations revealed that the source transitions from the hard state to the soft state. The disk-corona and sphere-corona models both adequately described the spectra of the hard state, while the double blackbody model became preferable after the hard X-ray emission ($>$25 keV) disappeared during the state transition. In the soft state, the total emission is dominated by changes in the disk and other blackbody components. The combination of the sphere-corona model and the double blackbody model is the most suitable model for this outburst. The results suggest that as the source transitioned into the soft state, the emission from the boundary layer was enhanced, and a hot spot occurred. Notably, we identified two type-I X-ray bursts, one of which exhibited a significant hard X-ray deficit (significance $\sim$ 4.82 $\sigma$), which indicates that \textit{Insight-HXMT} has the capability to capture the evolution of the corona in a single burst.

==> 00README.txt <==
Primary TeX file: ms2025_0090.tex
